Probing the environment of high-z quasars using the proximity effect in projected quasar pairs

We have used spectra of 181 projected quasar pairs at separations $\le 1.5$ arcmins from the Sloan Digital Sky-Survey Data Release 12 in the redshift range of 2.5 to 3.5 to probe the proximity regions of the foreground quasars. We study the proximity effect both in the longitudinal as well as in the transverse directions, by carrying out a comparison of the \lya absorption lines originating from the vicinity of quasars to those originating from the general inter-galactic medium at the same redshift. We found an enhancement in the transmitted flux within 4 Mpc to the quasar in the longitudinal direction. However, the trend is found to be reversed in the transverse direction. In the longitudinal direction, we derived an excess overdensity profile showing an excess up to $r\leq 5$ Mpc after correcting for the quasar's ionization, taking into account the effect of low spectral resolution. This excess overdensity profile matches with the average overdensity profile in the transverse direction without applying any correction for the effect of the quasar's ionization. Among various possible interpretations, we found that the anisotropic obscuration of the quasar's ionization seems to be the most probable explanation. This is also supported by the fact that all of our foreground quasars happen to be Type-I AGNs. Finally, we constrain the average quasar's illumination along the transverse direction as compared to that along the longitudinal direction to be $\leq$27\% (3$\sigma$ confidence level).

==> Table1_full_online.txt <==
Title  :  Constraining quasar environment using proximity effect in quasar pairs
Authors: Priyanka Jalan, Hum Chand and Raghunathan Srianand
Table  : Basic properties of our sample of 181 quasar pairs.
================================================================================
Byte-by-byte Description of file: Table 1
--------------------------------------------------------------------------------
   Bytes Format Units Label       Explanations
--------------------------------------------------------------------------------
   1- 3   I3     ---		SN          Serial Number
   9- 28  A20    ---   		Name        Name of background quasars
  34- 41  F8.6   ---   		z_bg        Redshift of background quasar
  47- 54  F8.6   ---   		er_z_bg     Error in redshift of background quasar
  60- 65  F8.3   ergs/s/Hz   	L_bg	    Log of luminosity at 912A of the background quasar
  71- 76  F8.3   ---	   	m_bg	    r-band magnitude of the background quasar
  82- 101 A20    ---   		Name        Name of foreground quasars
 107- 114 F8.6   ---   		z_fg        Redshift of foreground quasar
 120- 127 F8.6   ---   		er_z_fg     Error in redshift of foreground quasar
 133- 138 F8.3   ergs/s/Hz   	L_fg   	    Log of luminosity at 912A of the foreground quasar
 144- 149 F8.3   ---	   	m_fg	    r-band magnitude of the foreground quasar
 155- 157 I3     Kpc   		R_perp      Perpendicular distance between pairs sightline at z_fg       
--------------------------------------------------------------------------------------------------

  1     J000244.88+125757.60     3.334424     0.004718     29.800     21.046     J000243.44+125830.00     3.154086     0.004617     30.124     20.998     321 
  2     J001119.92+025840.80     3.502775     0.005008     30.095     21.120     J001123.28+025826.40     3.278842     0.004761     29.988     21.154     409 
  3     J001431.20+073224.00     2.882492     0.004242     30.305     20.940     J001431.92+073332.40     2.594009     0.003914     30.312     20.133     552 
  4     J001609.12+103126.40     2.954910     0.004486     29.772     21.657     J001606.48+103155.20     2.823871     0.004195     29.425     21.725     365 
  5     J001704.32-005515.60     3.028151     0.004488     29.475     21.831     J001704.56-005616.80     2.655460     0.004001     29.720     20.653     490 
  6     J003043.68+003542.00     2.771111     0.004296     29.554     21.698     J003046.32+003542.00     2.583080     0.003933     29.454     21.755     312 
  7     J003144.64+001930.00     3.111308     0.004487     30.196     21.288     J003143.68+002034.80     2.736489     0.004098     29.916     20.887     540 
  8     J003228.32+222233.60     2.837760     0.004208     30.753     19.189     J003226.16+222121.60     2.604179     0.003965     30.007     20.981     647 
  9     J003609.12+022204.80     3.321784     0.004889     30.248     21.058     J003610.32+022056.40     3.265221     0.004793     29.633     21.619     552 
 10     J003753.28+203224.00     2.867172     0.004221     29.831     20.833     J003757.60+203314.40     2.642806     0.003987     30.219     19.837     638 
 11     J004710.80+004228.80     3.499231     0.004953     30.475     20.573     J004710.32+004131.20     3.119690     0.005082     29.387     21.911     465 
 12     J005016.32-002349.20     2.982527     0.004377     29.891     20.743     J005011.28-002313.20     2.696337     0.004063     30.184     20.798     698 
 13     J005422.80+001615.60     3.209178     0.004622     30.146     21.434     J005420.40+001521.60     2.724369     0.004073     30.054     21.121     503 
 14     J005851.60+221022.80     2.773117     0.004114     30.111     19.822     J005848.72+221055.20     2.701503     0.004045     30.693     19.372     418 
 15     J010552.32-023914.40     3.307900     0.004763     30.057     21.273     J010548.00-023852.80     2.870155     0.004220     29.867     20.135     525 
 16     J011227.12+193538.40     2.943308     0.004311     30.496     19.749     J011230.96+193502.40     2.702969     0.004069     29.939     21.462     524 
 17     J011924.00-004152.80     3.046330     0.004425     29.858     21.290     J011928.32-004106.00     2.782104     0.004167     29.159     21.957     640 
 18     J013203.36+183115.60     2.837401     0.004178     30.134     20.397     J013203.36+182956.40     2.789103     0.004135     29.944     21.166     626 
 19     J014425.68+010231.20     3.216566     0.004650     29.850     21.496     J014423.28+010216.80     2.944246     0.004355     30.080     21.074     303 
 20     J020456.40+003516.80     2.767828     0.004107     29.865     21.388     J020451.36+003556.40     2.582371     0.003928     29.875     21.494     716 
 21     J023317.52-054228.80     2.961677     0.004317     30.417     20.064     J023316.32-054210.80     2.632000     0.003978     30.031     20.852     218 
 22     J073853.76+375931.20     3.323297     0.004725     29.819     21.740     J073854.24+380050.40     3.122174     0.004499     30.316     20.643     599 
 23     J074018.00+492302.40     2.877052     0.004324     29.401     22.224     J074016.80+492421.59     2.577784     0.003906     29.784     21.797     645 
 24     J075111.04+360628.81     3.427455     0.004824     30.439     20.204     J075116.32+360701.20     3.124685     0.004538     29.619     21.454     565 
 25     J080549.68+302031.20     2.957252     0.004321     30.127     21.056     J080545.84+301944.40     2.853478     0.004208     29.920     21.124     566 
 26     J081212.48+343903.60     2.963255     0.004346     29.962     21.454     J081211.04+343744.41     2.575881     0.003904     30.085     21.157     662 
 27     J081229.76+343209.60     2.733418     0.004094     29.945     20.985     J081226.64+343307.19     2.575742     0.003913     29.969     21.081     579 
 28     J082355.92+413809.61     3.019413     0.004402     30.072     21.374     J082358.32+413740.79     2.903489     0.004254     30.550     19.382     329 
 29     J082853.28+451644.40     3.201695     0.004585     30.451     20.114     J082849.68+451532.40     2.898166     0.004263     29.935     21.515     642 
 30     J083114.88+011655.20     3.345563     0.004762     30.447     20.694     J083109.60+011626.40     3.191717     0.004577     30.793     19.564     662 
 31     J083449.68+473708.40     3.021846     0.004404     30.415     20.283     J083444.16+473751.60     2.583144     0.003913     29.968     20.825     577 
 32     J083653.04+275038.40     3.180407     0.004654     30.251     20.337     J083657.12+275139.60     3.008235     0.004522     29.955     21.662     630 
 33     J084113.20+334004.80     3.148886     0.004517     30.702     19.695     J084107.20+333921.59     3.071706     0.004451     30.569     19.773     668 
 34     J084342.72+244124.00     2.911334     0.004274     30.336     19.877     J084339.84+244015.60     2.674461     0.004007     29.944     21.213     641 
 35     J085928.56+004651.60     2.903628     0.004276     29.567     21.450     J085930.96+004601.20     2.802731     0.004147     29.965     20.763     502 
 36     J091042.00+052945.60     3.159474     0.004543     30.173     20.935     J091042.72+052833.60     2.732753     0.004353     29.773     21.682     577 
 37     J093108.64+081734.80     2.903066     0.004266     30.768     19.793     J093110.80+081709.60     2.760888     0.004113     30.203     19.829     344 
 38     J093209.36+301713.20     2.967241     0.004361     29.816     21.084     J093209.60+301734.80     2.637987     0.004021     30.120     20.676     172 
 39     J094905.52+330119.20     3.238179     0.004650     29.837     21.319     J094904.08+330028.80     3.071350     0.004491     29.973     20.918     418 
 40     J094932.88+564521.60     2.767759     0.004105     29.936     20.635     J094925.92+564514.41     2.720023     0.004106     29.654     21.277     471 
 41     J095029.52+010422.80     3.169869     0.004545     30.517     20.100     J095032.64+010415.60     2.867718     0.004220     30.503     19.811     393 
 42     J095056.16+424720.41     3.310941     0.004704     30.893     19.275     J095102.64+424803.60     2.916568     0.004300     30.422     20.284     656 
 43     J095130.48+415049.20     3.108548     0.004523     30.030     20.734     J095136.48+415114.40     2.619466     0.003996     30.054     20.993     589 
 44     J095619.44+402013.21     2.775933     0.004213     29.753     21.768     J095617.76+402038.41     2.629935     0.003979     30.157     20.723     279 
 45     J095906.00+201120.40     2.751961     0.004396     29.514     21.897     J095906.48+201243.20     2.705790     0.004750     29.792     21.656     665 
 46     J095944.64+285052.80     3.218918     0.004730     29.868     21.303     J095947.52+285002.40     2.745964     0.004080     30.651     19.244     512 
 47     J100418.72+104409.60     2.755439     0.004181     29.757     21.538     J100418.96+104528.80     2.569645     0.003904     29.761     21.087     633 
 48     J100518.48+161427.60     2.884394     0.004393     29.981     21.335     J100522.32+161431.20     2.690605     0.004217     30.153     20.825     456 
 49     J100834.56+254528.80     3.107049     0.004476     30.226     20.896     J100837.92+254637.20     2.681564     0.004011     30.507     20.184     682 
 50     J101558.32+310538.40     2.753907     0.004137     30.371     20.259     J101558.80+310433.60     2.593687     0.003976     29.902     20.741     542 
 51     J102327.84+402034.79     2.904711     0.004284     29.799     21.455     J102332.64+402121.60     2.680970     0.004021     29.736     21.571     588 
 52     J102342.24+280112.00     2.850507     0.004198     30.228     20.182     J102347.04+280054.00     2.790908     0.004166     29.930     20.738     523 
 53     J102448.24+253007.20     2.985704     0.004344     30.549     20.051     J102447.76+253115.60     2.586142     0.004044     29.409     21.663     571 
 54     J102807.20+173260.00     3.310048     0.004716     30.352     20.474     J102805.04+173426.40     3.086552     0.004483     29.818     21.521     701 
 55     J103949.20+345258.80     3.170964     0.004561     30.310     20.837     J103954.24+345208.40     2.931131     0.004281     30.462     19.890     636 
 56     J104518.48+194749.20     2.783784     0.004170     30.091     20.669     J104516.56+194912.00     2.613366     0.003962     30.341     20.614     709 
 57     J104853.76+175952.80     2.743382     0.004080     29.832     21.580     J104852.80+175952.80     2.604458     0.003957     30.678     19.036     132 
 58     J105200.48+140845.60     3.214300     0.004622     30.765     19.917     J105204.32+140740.80     2.989209     0.004366     30.346     20.665     703 
 59     J105359.52+062746.80     3.109421     0.004476     30.407     20.000     J105357.36+062844.40     2.797129     0.004136     30.641     19.412     531 
 60     J110006.96+335634.80     3.066043     0.004436     30.290     20.743     J110010.80+335537.19     2.968570     0.004326     30.056     20.541     591 
 61     J110136.24+133122.80     2.757106     0.004091     30.718     19.302     J110139.36+133155.20     2.597978     0.004056     29.561     21.960     478 
 62     J110548.00+410249.20     3.269121     0.004679     30.029     21.089     J110551.84+410144.40     2.940964     0.004306     30.518     19.764     593 
 63     J111122.80+061326.40     3.184607     0.004587     29.990     21.168     J111118.48+061312.00     3.125755     0.004637     29.951     21.099     507 
 64     J111955.20+143404.80     2.998845     0.004390     29.706     21.440     J111959.76+143357.60     2.938811     0.004389     29.886     21.291     534 
 65     J112554.72+010943.20     3.271648     0.004658     30.402     20.299     J112558.56+010845.60     3.053528     0.004469     30.066     20.842     659 
 66     J112846.08+501539.61     2.852989     0.004294     30.170     20.897     J112839.60+501500.00     2.586647     0.003907     30.079     20.970     622 
 67     J114039.12+462757.60     2.738734     0.004073     30.682     19.357     J114040.56+462645.60     2.638974     0.003972     30.084     20.921     600 
 68     J120502.88+282739.60     2.756766     0.004102     30.034     20.844     J120500.48+282837.20     2.578061     0.003911     30.345     20.235     557 
 69     J121011.76+291236.00     3.502271     0.004952     30.288     20.748     J121016.08+291221.60     3.288375     0.004681     30.165     21.437     443 
 70     J121133.60+133112.00     2.958307     0.004393     29.682     21.610     J121137.20+133213.20     2.872777     0.004321     29.892     21.185     636 
 71     J121207.20+385710.80     2.779918     0.004133     29.913     21.308     J121207.92+385609.60     2.676106     0.004008     30.448     19.899     492 
 72     J121911.52+523918.00     3.199269     0.004601     30.453     20.704     J121912.48+524019.20     2.924022     0.004271     30.787     19.526     494 
 73     J121930.72+205931.20     2.965856     0.004346     30.119     20.607     J121936.96+205956.40     2.650488     0.003975     30.307     19.881     731 
 74     J122349.92+044756.40     3.422130     0.004820     30.217     21.069     J122346.32+044742.00     3.077941     0.004628     29.929     21.037     441 
 75     J122518.72-001113.20     2.993771     0.004407     29.494     21.665     J122517.28+0-0950.40     2.961512     0.004320     29.694     21.233     659 
 76     J122724.00+020928.80     3.179458     0.004554     30.120     20.887     J122729.52+020957.60     2.740559     0.004096     29.934     20.993     697 
 77     J122729.76-003412.00     2.988179     0.004343  1  31.083     18.533     J122728.32-003245.60     2.666808     0.004007     30.028     21.198     708 
 78     J123430.96+382526.40     3.080870     0.004458     30.196     20.826     J123434.56+382540.81     2.935298     0.004288     29.821     21.195     375 
 79     J123937.20+361322.80     3.221262     0.004609     29.958     21.529     J123936.24+361406.00     3.117772     0.004484     30.564     19.749     337 
 80     J124436.48+303701.20     2.912652     0.004290     29.884     21.028     J124436.72+303701.20     2.785004     0.004151     30.384     20.064     026 
 81     J124550.16+034022.80     3.155603     0.004546     30.518     20.282     J124545.84+033946.80     2.672208     0.004136     29.920     21.380     599 
 82     J124734.08+013939.60     3.417411     0.004813     30.545     20.180     J124730.00+013910.80     2.989171     0.004363     29.922     21.725     519 
 83     J125228.08+135042.00     3.126419     0.004577     30.003     20.840     J125233.36+135042.00     2.954165     0.004725     29.663     21.730     608 
 84     J125824.00+272006.00     2.982078     0.004368     30.364     20.049     J125821.12+271854.00     2.927509     0.004287     30.424     20.815     645 
 85     J130336.24+001615.60     3.149863     0.004520     29.916     21.072     J130340.80+001626.40     2.861870     0.004216     30.375     21.454     534 
 86     J130516.08+175902.40     2.772895     0.004157     29.797     21.410     J130518.00+175743.20     2.726473     0.004121     29.591     21.466     671 
 87     J130930.24+315356.40     3.379750     0.004804     30.210     20.818     J130930.00+315240.80     3.197997     0.004584     29.964     21.475     597 
 88     J131446.32+535812.00     3.136270     0.004505     30.231     20.597     J131449.20+535645.60     2.912648     0.004262     30.771     19.574     700 
 89     J132830.24+394955.20     2.905861     0.004373     29.743     21.838     J132825.44+395045.60     2.677355     0.004132     29.362     21.764     602 
 90     J133320.16+225707.20     2.786485     0.004128     29.619     21.953     J133324.00+225649.20     2.670103     0.004030     30.294     19.972     454 
 91     J134241.52+424424.01     2.960143     0.004348     30.622     19.914     J134245.84+424518.00     2.679772     0.004075     29.835     21.713     590 
 92     J135230.00+184713.20     3.167770     0.004546     30.801     19.349     J135225.92+184612.00     2.744451     0.004085     29.958     20.858     683 
 93     J140155.92+082642.00     3.096976     0.004463     30.175     21.108     J140151.84+082606.00     2.902275     0.004251     30.690     19.798     560 
 94     J140743.92+221348.00     2.900044     0.004260     29.699     21.563     J140748.96+221355.20     2.758409     0.004115     29.759     21.530     566 
 95     J142739.60+052952.80     2.830225     0.004178     29.926     21.237     J142738.16+052826.40     2.790427     0.004137     29.993     21.193     714 
 96     J142740.80+392840.80     3.442111     0.004858     30.685     19.847     J142742.24+392725.20     3.320933     0.004723     30.254     20.920     576 
 97     J142950.40+560559.99     3.032315     0.004460     29.913     21.550     J142948.00+560549.20     2.864184     0.004342     29.750     21.356     185 
 98     J143555.44+021554.00     3.183051     0.004639     29.969     21.668     J143550.64+021604.80     2.827373     0.004190     30.382     19.958     571 
 99     J144330.00+383249.20     2.870181     0.004237     29.926     21.097     J144335.52+383241.99     2.637922     0.003985     30.082     20.378     521 
100     J144754.96+292537.20     3.199338     0.004591     30.155     20.879     J144755.92+292428.80     2.735130     0.004091     30.359     20.248     564 
101     J145120.64+391351.60     3.387219     0.004783     30.529     20.234     J145121.12+391406.00     3.256795     0.004644     29.689     21.749     136 
102     J145257.60+571948.01     3.049323     0.004522     30.368     20.542     J145252.80+572013.21     3.010302     0.004401     29.986     21.310     374 
103     J150329.52+105006.00     2.760806     0.004210     29.963     21.298     J150333.36+105006.00     2.653710     0.003982     29.616     21.540     448 
104     J150642.72+363946.79     2.739305     0.004075     30.397     19.669     J150642.72+363834.81     2.582616     0.003918     29.737     21.565     602 
105     J151019.44+582331.19     2.794850     0.004317     30.022     21.365     J151019.44+582324.00     2.655006     0.003981     30.579     20.168     070 
106     J151040.08+500910.80     3.137167     0.004504     30.631     19.636     J151046.80+500950.41     2.776702     0.004119     30.524     19.353     597 
107     J152620.16+052009.60     3.051736     0.004412     30.648     19.886     J152620.64+052128.80     2.560085     0.003989     29.994     20.855     646 
108     J153039.84+070719.20     2.908024     0.004302     29.990     21.210     J153034.56+070740.80     2.581085     0.003904     30.468     20.160     651 
109     J153242.72+095718.00     2.728006     0.004167     29.767     21.923     J153240.08+095833.60     2.683528     0.004084     29.553     21.982     678 
110     J153311.52+052342.00     2.704730     0.004048     29.677     22.022     J153310.08+052255.20     2.644779     0.004137     29.744     21.364     398 
111     J153309.60+411608.40     2.822714     0.004169     30.217     21.052     J153315.36+411633.60     2.628549     0.004175     29.841     21.351     570 
112     J153943.20+282613.20     3.244028     0.004640     29.945     21.628     J153949.68+282616.80     3.041502     0.004409     30.558     19.605     684 
113     J155231.92+400122.80     2.997197     0.004436     29.894     21.376     J155236.00+400209.60     2.791719     0.004139     30.250     19.854     535 
114     J155502.16+065533.60     3.006299     0.004398     29.969     21.430     J155505.76+065558.80     2.762525     0.004107     30.056     20.852     467 
115     J155648.00+155649.20     3.049922     0.004422     30.244     20.450     J155647.76+155548.00     2.703640     0.004247     29.686     21.691     497 
116     J155915.36+105634.80     3.164459     0.004556  1  31.152     18.376     J155909.60+105660.00     2.952805     0.004311     30.174     21.110     707 
117     J161146.56+271355.20     3.371814     0.004822     29.996     21.320     J161146.32+271228.80     3.196135     0.004572     30.038     21.670     689 
118     J162406.24+273516.80     2.817724     0.004219     29.003     21.515     J162402.64+273419.20     2.668878     0.004001     30.274     20.316     606 
119     J162620.40+282819.20     2.965363     0.004325     29.887     20.785     J162620.88+282924.00     2.629436     0.003952     31.107     18.427  1  546 
120     J162629.76+123925.20     3.241034     0.004634     30.501     19.994     J162632.40+123845.60     2.821905     0.004163     30.136     20.608     444 
121     J162711.76+414846.80     2.903804     0.004250     30.391     19.935     J162712.96+415013.21     2.645570     0.004001     29.690     21.245     698 
122     J163440.32+474702.40     2.968272     0.004364     29.620     22.114     J163443.92+474734.80     2.626950     0.003966     30.182     20.644     397 
123     J163553.76+412642.00     3.134964     0.004564     29.498     21.304     J163551.84+412544.40     2.726709     0.004058     30.602     19.377     508 
124     J164209.60+310502.40     2.897406     0.004284     29.787     21.242     J164203.84+310545.60     2.806091     0.004219     29.885     20.939     700 
125     J164750.88+230440.80     2.878315     0.004232     30.089     21.033     J164748.96+230328.80     2.837845     0.004240     30.125     21.317     600 
126     J164754.48+230516.80     3.153585     0.004522     30.412     20.098     J164750.88+230440.80     2.878315     0.004232     30.096     21.033     497 
127     J170613.44+203350.40     2.707024     0.004060     30.355     20.176     J170618.72+203422.80     2.660984     0.004015     30.186     21.015     637 
128     J171742.00+235938.40     2.813796     0.004158     30.454     20.008     J171741.52+235826.40     2.679783     0.004018     29.997     20.943     584 
129     J211803.36+005320.40     2.843122     0.004220     29.607     21.960     J211758.80+005244.40     2.585781     0.003968     29.866     21.357     633 
130     J213518.48-010646.80     3.175079     0.004568     30.923     18.802     J213520.64-010748.00     2.816456     0.004165     30.153     20.523     574 
131     J215218.24+174760.00     3.014081     0.004460     30.029     20.982     J215218.24+174926.40     2.635707     0.004062     29.421     21.593     709 
132     J215606.96+003820.40     2.916398     0.004275     29.970     21.441     J215604.08+003740.80     2.853492     0.004231     30.885     18.963     452 
133     J215949.92+005146.80     2.974929     0.004346     30.260     20.555     J215947.52+005240.80     2.620885     0.003947     30.960     18.956     525 
134     J221510.08+093755.20     3.298312     0.004716     30.195     21.011     J221505.76+093834.80     2.863408     0.004240     30.175     21.209     619 
135     J222706.48+004315.60     3.096475     0.004496     29.596     21.685     J222711.76+004344.40     3.005653     0.004374     29.942     21.511     660 
136     J223126.16+001416.80     2.897937     0.004246     30.148     20.622     J223130.00+001503.60     2.727219     0.004185     29.952     21.735     583 
137     J223156.88+222352.80     2.802938     0.004146     30.346     19.698     J223201.92+222421.60     2.636266     0.003958     30.425     19.676     597 
138     J223302.88+210043.20     2.984182     0.004345     30.631     18.958     J223304.08+210151.60     2.782417     0.004213     29.178     21.500     571 
139     J225037.92+005439.60     2.929365     0.004288     30.392     20.536     J225038.64+005522.80     2.648100     0.004030     29.350     21.682     362 
140     J225037.68+213339.60     2.794904     0.004487     29.730     21.341     J225039.84+213354.00     2.699816     0.004097     29.874     21.431     266 
141     J225215.12+113433.60     3.106148     0.004491     29.952     20.657     J225214.16+113600.00     3.000601     0.004355     30.737     19.283     684 
142     J230241.28+000834.80     3.373523     0.004760     29.382     21.695     J230244.64+000910.80     3.333755     0.004797     30.062     21.467     480 
143     J231604.56+154615.60     3.131456     0.004501     30.852     18.998     J231603.84+154525.20     2.748295     0.004095     30.573     19.675     406 
144     J232238.40+005052.80     3.120319     0.004545     30.306     20.563     J232238.40+005024.00     2.960126     0.004324     29.910     20.908     219 
145     J232301.92+010918.00     2.972255     0.004365     29.535     21.872     J232301.44+011026.40     2.730068     0.004140     29.782     21.798     540 
146     J234854.00+015522.80     3.070326     0.004459     30.154     20.028     J234851.12+015407.20     3.033625     0.004401     29.752     21.183     684 
147     J015502.64-063458.80     3.093289     0.004478     30.137     21.245     J015504.56-063516.80     2.634223     0.003963     30.102     20.423     261 
148     J015558.08-090918.00     3.018931     0.004438     29.819     22.296     J015559.28-091019.20     2.676430     0.004051     29.464     21.690     506 
149     J024538.16-081210.80     3.061303     0.004480     30.178     20.572     J024533.60-081124.00     2.708562     0.004140     30.690     20.617     684 
150     J075556.16+411232.40     2.829820     0.004222     29.679     21.985     J075558.08+411221.60     2.598910     0.003964     30.074     20.578     196 
151     J083029.04+545212.00     3.337245     0.004755     30.558     20.153     J083028.56+545258.80     3.127082     0.004560     29.878     20.845     374 
152     J083500.24+541658.80     2.761223     0.004258     29.649     22.076     J083451.12+541738.40     2.718708     0.004051     30.820     18.938     718 
153     J091308.40+283744.40     3.710137     0.005132     30.702     19.401     J091310.80+283860.00     3.403056     0.004847     30.203     20.821     606 
154     J091734.56+514131.20     2.907413     0.004325     30.110     21.463     J091741.52+514055.20     2.651755     0.003977     30.477     18.992     606 
155     J094713.44+471239.59     3.282446     0.005786     29.880     22.448     J094710.08+471207.20     2.877621     0.004242     29.932     21.617     388 
156     J095321.60+453419.19     2.928695     0.004309     30.504     19.200     J095325.92+453426.40     2.832587     0.004184     30.167     20.167     370 
157     J102107.68+463357.61     2.992146     0.004363     29.860     21.169     J102115.12+463350.40     2.843655     0.004239     30.132     20.461     621 
158     J102930.00+002009.60     3.062161     0.004538     30.237     21.050     J102935.04+002002.40     2.726299     0.004140     29.616     21.702     612 
159     J110727.36+574203.60     3.038823     0.004397     30.762     19.298     J110732.88+574254.00     2.909973     0.004293     30.031     21.064     527 
160     J111104.32+144322.80     3.187682     0.004622     30.119     21.413     J111109.60+144239.60     3.100128     0.004471     31.025     18.761  1  681 
161     J111307.68+600838.40     2.743314     0.004105     30.270     20.185     J111304.08+600737.20     2.665661     0.003996     30.262     20.373     531 
162     J111716.80+633932.40     3.015794     0.004379     29.866     21.158     J111712.48+633900.01     2.973259     0.004335     30.502     19.960     329 
163     J111813.44+610715.59     2.783785     0.004145     29.703     21.956     J111809.36+610646.80     2.680718     0.004054     28.944     21.361     335 
164     J114210.32+604243.21     2.896082     0.004248     30.736     19.291     J114220.64+604232.40     2.794401     0.004161     29.503     21.321     614 
165     J114754.72+655945.61     3.035068     0.004408     30.669     19.829     J114749.20+660043.20     2.726171     0.004997     28.838     21.577     555 
166     J115123.76+660549.20     3.023239     0.004436     29.752     20.881     J115131.20+660603.59     2.804990     0.004153     30.627     19.289     367 
167     J123909.36+451051.60     3.084743     0.004664     30.251     20.941     J123902.16+451022.80     2.660490     0.004200     30.354     21.106     655 
168     J124009.60+624239.59     2.746653     0.004086     30.731     18.924     J124000.24+624243.21     2.589626     0.003925     29.933     21.304     533 
169     J130108.64+471438.40     2.936549     0.004326     29.627     21.793     J130106.24+471532.40     2.694819     0.004174     30.144     20.860     483 
170     J131947.76+624214.39     2.835078     0.004177     29.656     21.962     J131944.16+624337.20     2.598018     0.003941     29.720     21.908     695 
171     J133045.12+623412.00     3.525828     0.004936     30.512     20.117     J133039.12+623354.00     3.457192     0.004872     30.108     20.506     344 
172     J133105.52+484030.00     3.418359     0.004825     30.464     20.745     J133105.28+484109.60     3.059563     0.004427     30.085     21.238     312 
173     J141437.92+533636.00     2.890628     0.004261     30.131     21.082     J141444.16+533556.40     2.737739     0.004080     29.924     21.699     553 
174     J142550.40+624637.20     3.165375     0.004578     30.253     20.723     J142542.48+624528.80     2.777642     0.004343     29.741     21.495     710 
175     J142743.20+523502.40     2.783748     0.004207     29.843     21.448     J142743.20+523607.20     2.727869     0.004069     30.789     19.076     513 
176     J151541.52+141358.80     3.038302     0.004430     30.329     20.814     J151536.96+141424.00     2.666672     0.004050     29.833     21.247     596 
177     J161506.48+532009.59     2.927936     0.004300     30.140     20.446     J161508.40+531854.00     2.592005     0.003921     29.690     21.083     647 
178     J162355.44+505544.40     3.061016     0.004483     30.232     20.776     J162349.68+505501.20     2.602725     0.003925     30.987     18.475     565 
179     J223410.32-003314.40     3.234443     0.005177     29.052     21.740     J223409.36-003401.20     2.801293     0.004138     30.470     20.715     391 
180     J224906.24+285237.20     2.910133     0.004294     29.704     20.904     J224909.84+285128.80     2.735428     0.004104     30.263     19.931     663 
181     J234830.24+271113.20     2.962923     0.004405     30.478     19.723     J234830.48+271048.00     2.789216     0.004157     29.960     21.453     187 

